JWST Observations of the Enigmatic Y Dwarf WISE 1828+2650: I. Limits to a Binary Companion

The Y-dwarf WISE 1828+2650 is one of the coldest known Brown Dwarfs with an effective temperature of $\sim$300 K. Located at a distance of just 10 pc, previous model-based estimates suggest WISE1828+2650 has a mass of $\sim$5-10 Mj, making it a valuable laboratory for understanding the formation, evolution and physical characteristics of gas giant planets. However, previous photometry and spectroscopy have presented a puzzle with the near-impossibility of simultaneously fitting both the short (0.9-2.0 microns) and long wavelength (3-5 microns) data. A potential solution to this problem has been the suggestion that WISE 1828+2650 is a binary system whose composite spectrum might provide a better match to the data. Alternatively, new models being developed to fit JWST/NIRSpec and MIRI spectroscopy might provide new insights. This article describes JWST/NIRCam observations of WISE 1828+2650 in 6 filters to address the binarity question and to provide new photometry to be used in model fitting. We also report Adaptive Optics imaging with the Keck 10 m telescope. We find no evidence for multiplicity for a companion beyond 0.5 AU with either JWST or Keck. Companion articles will present low and high resolution spectra of WISE 1828+2650 obtained with both NIRSpec and MIRI.

==> bibliography_old.txt <==
\bibitem[Anderson \& King(2000)]{Anderson2000} Anderson, J. \& King, I.~R.\ 2000, \pasp, 112, 1360. doi:10.1086/316632

\bibitem[Anderson(2016)]{Anderson2016} Anderson, J.\ 2016, Instrument Science Report WFC3 2016-12, 42 pages

\bibitem[Astropy Collaboration et al.(2013)]{Astropy2013} Astropy Collaboration, Robitaille, T.~P., Tollerud, E.~J., et al.\ 2013, \aap, 558, A33. doi:10.1051/0004-6361/201322068

\bibitem[Astropy Collaboration et al.(2018)]{Astropy2018} Astropy Collaboration, Price-Whelan, A.~M., Sip{\H{o}}cz, B.~M., et al.\ 2018, \aj, 156, 123. doi:10.3847/1538-3881/aabc4f

\bibitem[Astropy Collaboration et al.(2022)]{Astropy2022} Astropy Collaboration, Price-Whelan, A.~M., Lim, P.~L., et al.\ 2022, \apj, 935, 167. doi:10.3847/1538-4357/ac7c74

\bibitem[Beichman et al.(2013)]{Beichman2013} Beichman, C., Gelino, C.~R., Kirkpatrick, J.~D., et al.\ 2013, \apj, 764, 101. doi:10.1088/0004-637X/764/1/101

\bibitem[Beichman et al.(2014)]{Beichman2014} Beichman, C., Gelino, C.~R., Kirkpatrick, J.~D., et al.\ 2014, \apj, 783, 68. doi:10.1088/0004-637X/783/2/68

\bibitem[Bradley et al. (2020)]{Bradley2020} Bradley, L., Sip{\H o}cz, B., Robitaille, T., et al.\ 2020, Zenodo, doi:10.5281/zenodo.4044744

\bibitem[Brooks et al. (2022)]{Brooks2022} Brooks, H. Kirkpartick J.D. et al, submitted

\bibitem[Buchner et al.(2014)]{Buchner2014} Buchner, J., Georgakakis, A., Nandra, K., et al.\ 2014, \aap, 564, A125. doi:10.1051/0004-6361/201322971

\bibitem[Burgasser et al.(2007)]{Burgasser2007} Burgasser, A.~J., Reid, I.~N., Siegler, N., et al.\ 2007, Protostars and Planets V, 427


\bibitem[Cushing et al.(2011)]{Cushing2011} Cushing, M.~C., Kirkpatrick, J.~D., Gelino, C.~R., et al.\ 2011, \apj, 743, 50. doi:10.1088/0004-637X/743/1/50

\bibitem[Cushing et al.(2021)]{Cushing2021} Cushing, M.~C., Schneider, A.~C., Kirkpatrick, J.~D., et al.\ 2021, \apj, 920, 20. doi:10.3847/1538-4357/ac12cb

\bibitem[De Furio et al.(2019)]{DeFurio2019} De Furio, M., Reiter, M., Meyer, M.~R., et al.\ 2019, \apj, 886, 95. doi:10.3847/1538-4357/ab4ae3

\bibitem[Dupuy \& Liu(2017)]{DupuyLiu2017} Dupuy, T.~J. \& Liu, M.~C.\ 2017, \apjs, 231, 15. doi:10.3847/1538-4365/aa5e4c

\bibitem[Feroz et al.(2009)]{Feroz2009} Feroz, F., Hobson, M.~P., \& Bridges, M.\ 2009, \mnras, 398, 1601. doi:10.1111/j.1365-2966.2009.14548.x

\bibitem[Fontanive et al.(2018)]{Fontanive2018} Fontanive, C., Biller, B., Bonavita, M., et al.\ 2018, \mnras, 479, 2702. doi:10.1093/mnras/sty1682


\bibitem[Gagn{\'e} et al.(2018)]{Gagne2018} Gagn{\'e}, J., Mamajek, E.~E., Malo, L., et al.\ 2018, \apj, 856, 23. doi:10.3847/1538-4357/aaae09


\bibitem[Gordon et al.(2022)]{Gordon2022} Gordon, K.~D., Bohlin, R., Sloan, G.~C., et al.\ 2022, \aj, 163, 267. doi:10.3847/1538-3881/ac66dc


\bibitem[Kirkpatrick et al.(2011)]{Kirkpatrick2011} Kirkpatrick, J.~D., Cushing, M.~C., Gelino, C.~R., et al.\ 2011, \apjs, 197, 19. doi:10.1088/0067-0049/197/2/19

\bibitem[Kirkpatrick et al.(2012)]{Kirkpatrick2012} Kirkpatrick, J.~D., Gelino, C.~R., Cushing, M.~C., et al.\ 2012, \apj, 753, 156. doi:10.1088/0004-637X/753/2/156


\bibitem[Kirkpatrick et al.(2019)]{Kirkpatrick2019} Kirkpatrick, J.~D., Martin, E.~C., Smart, R.~L., et al.\ 2019, \apjs, 240, 19. doi:10.3847/1538-4365/aaf6af

\bibitem[Kirkpatrick et al.(2021)]{Kirkpatrick2021} Kirkpatrick, J.~D., Gelino, C.~R., Faherty, J.~K., et al.\ 2021, \apjs, 253, 7. doi:10.3847/1538-4365/abd107

\bibitem[Leggett et al.(2013)]{Leggett2013} Leggett, S.~K., Morley, C.~V., Marley, M.~S., et al.\ 2013, \apj, 763, 130. doi:10.1088/0004-637X/763/2/130

\bibitem[Leggett et al.(2015)]{Leggett2015} Leggett, S.~K., Morley, C.~V., Marley, M.~S., et al.\ 2015, \apj, 799, 37. doi:10.1088/0004-637X/799/1/37

\bibitem[Leggett et al.(2017)]{Leggett2017} Leggett, S.~K., Tremblin, P., Esplin, T.~L., et al.\ 2017, \apj, 842, 118. doi:10.3847/1538-4357/aa6fb5


\bibitem[Leggett et al.(2021)]{Leggett2021} Leggett, S.~K., Tremblin, P., Phillips, M.~W., et al.\ 2021, \apj, 918, 11. doi:10.3847/1538-4357/ac0cfe


\bibitem[Linder et al.(2019)]{Linder2019} Linder, E.~F., Mordasini, C., Molli{\`e}re, P., et al.\ 2019, \aap, 623, A85. doi:10.1051/0004-6361/201833873

\bibitem[Lipatov et al.(2022)]{Lipatov2022} Lipatov, M., Brandt, T.~D., \& Batalha, N.~E.\ 2022, \mnras, 517, 2942. doi:10.1093/mnras/stac2838


\bibitem[Liu et al.(2016)]{Liu2016} Liu, M.~C., Dupuy, T.~J., \& Allers, K.~N.\ 2016, \apj, 833, 96. doi:10.3847/1538-4357/833/1/96

\bibitem[Luhman(2013)]{Luhman2013} Luhman, K.~L.\ 2013, \apjl, 767, L1. doi:10.1088/2041-8205/767/1/L1


\bibitem[Marley et al.(2021)]{Marley2021} Marley, M.~S., Saumon, D., Visscher, C., et al.\ 2021, \apj, 920, 85. doi:10.3847/1538-4357/ac141d


\bibitem[Martin et al.(2018)]{Martin2018} Martin, E.~C., Kirkpatrick, J.~D., Beichman, C.~A., et al.\ 2018, \apj, 867, 109. doi:10.3847/1538-4357/aae1af

\bibitem[Morley et al.(2012)]{Morley2012} Morley, C.~V., Fortney, J.~J., Marley, M.~S., et al.\ 2012, \apj, 756, 172. doi:10.1088/0004-637X/756/2/172

\bibitem[Morley et al.(2014a)]{Morley2014a} Morley, C.~V., Marley, M.~S., Fortney, J.~J., et al.\ 2014, \apj, 787, 78. doi:10.1088/0004-637X/787/1/78

\bibitem[Morley et al.(2014b)]{Morley2014b} Morley, C.~V., Marley, M.~S., Fortney, J.~J., et al.\ 2014, \apjl, 789, L14. doi:10.1088/2041-8205/789/1/L14


\bibitem[Nonino et al.(2022)]{Nonino2022} Nonino, M., Glazebrook, K., Burgasser, A.~J., et al.\ 2022, arXiv:2207.14802


\bibitem[Opitz et al.(2016)]{Opitz2016} Opitz, D., Tinney, C.~G., Faherty, J.~K., et al.\ 2016, \apj, 819, 17. doi:10.3847/0004-637X/819/1/17


\bibitem[Pecaut \& Mamajek(2013)]{Pecaut2013} Pecaut, M.~J. \& Mamajek, E.~E.\ 2013, \apjs, 208, 9. doi:10.1088/0067-0049/208/1/9

\bibitem[Phillips et al.(2020)]{Phillips2020} Phillips, M.~W., Tremblin, P., Baraffe, I., et al.\ 2020, \aap, 637, A38. doi:10.1051/0004-6361/201937381


\bibitem[Raghavan et al.(2010)]{Raghavan2010} Raghavan, D., McAlister, H.~A., Henry, T.~J., et al.\ 2010, \apjs, 190, 1. doi:10.1088/0067-0049/190/1/1


\bibitem[Smart \& Green(1977)]{Smart1977} Smart, W.~M. \& Green, E. by R.~M.\ 1977, Textbook on Spherical Astronomy, by W. M. Smart, Edited by R. M. Green, Cambridge, UK: Cambridge University Press, 1977


\bibitem[Trotta(2008)]{Trotta2008} Trotta, R.\ 2008, Contemporary Physics, 49, 71. doi:10.1080/00107510802066753

\bibitem[Willott et al.(2022)]{Willott2022} Willott, C.~J., Doyon, R., Albert, L., et al.\ 2022, \pasp, 134, 025002. doi:10.1088/1538-3873/ac5158

\bibitem[Wizinowich et al.(2000)]{Wizinowich2000} Wizinowich, P., Acton, D.~S., Shelton, C., et al.\ 2000, \pasp, 112, 315. doi:10.1086/316543


\bibitem[Wright et al.(2010)]{Wright2010} Wright, E.~L., Eisenhardt, P.~R.~M., Mainzer, A.~K., et al.\ 2010, \aj, 140, 1868. doi:10.1088/0004-6256/140/6/1868
